Refined Humbert Invariants in Supersingular Isogeny Degree Analysis

We focus on refined Humbert invariants of principally polarized superspecial abelian surfaces, introduced by Kani in 1994. The main contributions are to enumerate principal polarizations on a superspecial surface, and for each polarization, to compute the refined Humbert invariant of a principally polarized superspecial abelian surface. Then, we present several applications of computing this invariant for isogeny-based cryptography. First, we provide a decision algorithm to check if two given polarizations are isomorphic. Second, we present an efficient algorithm to determine the geometric type of a principally polarized superspecial surface. Third, we prove an upper bound on the largest minimal isogeny degree among pairs of supersingular elliptic curves, independent of their endomorphism-ring structures, and our experimental evidence verifies this claim up to $p=659$, $p\equiv 11\pmod{12}$. Fourth, we present experimental evidence for a minimum isogeny frequency within the proven upper bounds. Lastly, we provide a different perspective on the fixed isogeny degree problem using refined Humbert invariants and analyze it without explicit endomorphism rings.

==> freq.dat <==
center freq
1 39
2 50
3 64
4 85
5 72
6 135
7 73
8 90
9 70
10 85
11 45
12 65
13 23
14 23
15 9
16 3
17 2
18 0

==> tab.dat <==
p d
11 2
23 3
47 4
59 5
71 5
83 6
107 6
131 7
167 8
179 9
191 9
227 10
239 10
251 10
263 11
311 12
347 12
359 12
383 13
419 14
431 14
443 13
467 14
479 15
491 14
503 15
563 15
587 16
599 16
647 16
659 17
